Measurement of the $\Omega_c^0$ lifetime at Belle II

We report on a measurement of the $\Omega_c^0$ lifetime using $\Omega_c^0 \to \Omega^-\pi^+$ decays reconstructed in $e^+e^-\to c\bar{c}$ data collected by the Belle II experiment and corresponding to $207~{\rm fb^{-1}}$ of integrated luminosity. The result, $\rm\tau(\Omega_c^0)=243\pm48( stat)\pm11(syst)~fs$, agrees with recent measurements indicating that the $\Omega_c^0$ is not the shortest-lived weakly decaying charmed baryon.

==> pub012-arxiv.txt <==
Belle II Collaboration: F. Abudin{\'e}n, I. Adachi, L. Aggarwal, H. Ahmed, H. Aihara, N. Akopov, A. Aloisio, N. Anh Ky, D. M. Asner, T. Aushev, V. Aushev, H. Bae, P. Bambade, Sw. Banerjee, J. Baudot, M. Bauer, A. Beaubien, J. Becker, P. K. Behera, J. V. Bennett, E. Bernieri, F. U. Bernlochner, V. Bertacchi, M. Bertemes, E. Bertholet, M. Bessner, S. Bettarini, B. Bhuyan, F. Bianchi, T. Bilka, D. Biswas, D. Bodrov, A. Bolz, J. Borah, A. Bozek, M. Bra\v{c}ko, P. Branchini, R. A. Briere, T. E. Browder, A. Budano, S. Bussino, M. Campajola, L. Cao, G. Casarosa, C. Cecchi, M.-C. Chang, P. Cheema, V. Chekelian, Y. Q. Chen, K. Chilikin, K. Chirapatpimol, H.-E. Cho, K. Cho, S.-J. Cho, S.-K. Choi, S. Choudhury, D. Cinabro, L. Corona, S. Cunliffe, S. Das, F. Dattola, E. De La Cruz-Burelo, S. A. De La Motte, G. de Marino, G. De Nardo, M. De Nuccio, G. De Pietro, R. de Sangro, M. Destefanis, S. Dey, A. De Yta-Hernandez, R. Dhamija, A. Di Canto, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, I. Dom\'{\i}nguez Jim\'{e}nez, T. V. Dong, M. Dorigo, K. Dort, S. Dreyer, S. Dubey, G. Dujany, P. Ecker, M. Eliachevitch, D. Epifanov, P. Feichtinger, T. Ferber, D. Ferlewicz, T. Fillinger, G. Finocchiaro, A. Fodor, F. Forti, B. G. Fulsom, E. Ganiev, V. Gaur, A. Gaz, A. Gellrich, G. Ghevondyan, R. Giordano, A. Giri, A. Glazov, B. Gobbo, R. Godang, P. Goldenzweig, W. Gradl, S. Granderath, E. Graziani, D. Greenwald, T. Gu, Y. Guan, K. Gudkova, J. Guilliams, K. Hayasaka, H. Hayashii, S. Hazra, C. Hearty, I. Heredia de la Cruz, M. Hern\'{a}ndez Villanueva, A. Hershenhorn, T. Higuchi, E. C. Hill, H. Hirata, M. Hohmann, C.-L. Hsu, T. Iijima, K. Inami, G. Inguglia, N. Ipsita, A. Ishikawa, S. Ito, R. Itoh, M. Iwasaki, P. Jackson, W. W. Jacobs, D. E. Jaffe, E.-J. Jang, S. Jia, Y. Jin, K. K. Joo, H. Junkerkalefeld, A. B. Kaliyar, K. H. Kang, R. Karl, G. Karyan, C. Kiesling, C.-H. Kim, D. Y. Kim, K.-H. Kim, Y.-K. Kim, H. Kindo, K. Kinoshita, P. Kody\v{s}, T. Koga, S. Kohani, K. Kojima, T. Konno, A. Korobov, S. Korpar, E. Kovalenko, R. Kowalewski, T. M. G. Kraetzschmar, P. Kri\v{z}an, P. Krokovny, J. Kumar, K. Kumara, T. Kunigo, A. Kuzmin, Y.-J. Kwon, S. Lacaprara, T. Lam, L. Lanceri, J. S. Lange, M. Laurenza, K. Lautenbach, R. Leboucher, C. Li, L. K. Li, J. Libby, K. Lieret, Z. Liptak, Q. Y. Liu, D. Liventsev, S. Longo, A. Lozar, T. Lueck, C. Lyu, M. Maggiora, R. Maiti, R. Manfredi, E. Manoni, S. Marcello, C. Marinas, A. Martini, T. Martinov, L. Massaccesi, M. Masuda, S. K. Maurya, J. A. McKenna, F. Meier, M. Merola, F. Metzner, M. Milesi, C. Miller, K. Miyabayashi, R. Mizuk, N. Molina-Gonzalez, S. Moneta, H.-G. Moser, M. Mrvar, R. Mussa, I. Nakamura, M. Nakao, H. Nakayama, Y. Nakazawa, A. Narimani Charan, M. Naruki, Z. Natkaniec, A. Natochii, L. Nayak, M. Nayak, G. Nazaryan, N. K. Nisar, S. Ogawa, H. Ono, Y. Onuki, E. R. Oxford, A. Paladino, A. Panta, E. Paoloni, S. Pardi, H. Park, S.-H. Park, A. Passeri, S. Paul, T. K. Pedlar, I. Peruzzi, R. Peschke, R. Pestotnik, M. Piccolo, L. E. Piilonen, P. L. M. Podesta-Lerma, T. Podobnik, S. Pokharel, L. Polat, C. Praz, S. Prell, E. Prencipe, M. T. Prim, H. Purwar, N. Rad, P. Rados, S. Raiz, A. Ramirez Morales, M. Reif, S. Reiter, M. Remnev, I. Ripp-Baudot, G. Rizzo, S. H. Robertson, J. M. Roney, A. Rostomyan, N. Rout, G. Russo, D. A. Sanders, S. Sandilya, A. Sangal, Y. Sato, V. Savinov, B. Scavino, J. Schueler, C. Schwanda, A. J. Schwartz, B. Schwenker, Y. Seino, A. Selce, K. Senyo, J. Serrano, M. E. Sevior, C. Sfienti, C. P. Shen, X. D. Shi, T. Shillington, A. Sibidanov, J. B. Singh, J. Skorupa, R. J. Sobie, A. Soffer, E. Solovieva, S. Spataro, B. Spruck, M. Stari\v{c}, S. Stefkova, Z. S. Stottler, R. Stroili, J. Strube, M. Sumihama, K. Sumisawa, W. Sutcliffe, S. Y. Suzuki, H. Svidras, M. Takizawa, U. Tamponi, K. Tanida, H. Tanigawa, F. Tenchini, A. Thaller, R. Tiwary, D. Tonelli, E. Torassa, N. Toutounji, K. Trabelsi, M. Uchida, I. Ueda, Y. Uematsu, T. Uglov, K. Unger, Y. Unno, K. Uno, S. Uno, Y. Ushiroda, S. E. Vahsen, R. van Tonder, G. S. Varner, K. E. Varvell, A. Vinokurova, L. Vitale, V. Vobbilisetti, H. M. Wakeling, E. Wang, M.-Z. Wang, X. L. Wang, A. Warburton, M. Watanabe, S. Watanuki, M. Welsch, C. Wessel, E. Won, B. D. Yabsley, S. Yamada, W. Yan, S. B. Yang, H. Ye, J. Yelton, J. H. Yin, Y. M. Yook, K. Yoshihara, C. Z. Yuan, L. Zani, Y. Zhang, V. Zhilich, Q. D. Zhou, X. Y. Zhou, V. I. Zhukova, R. \v{Z}leb\v{c}\'{i}k


